Unleashing Transformers: Parallel Token Prediction with Discrete Absorbing Diffusion for Fast High-Resolution Image Generation from Vector-Quantized Codes

Whilst diffusion probabilistic models can generate high quality image content, key limitations remain in terms of both generating high-resolution imagery and their associated high computational requirements. Recent Vector-Quantized image models have overcome this limitation of image resolution but are prohibitively slow and unidirectional as they generate tokens via element-wise autoregressive sampling from the prior. By contrast, in this paper we propose a novel discrete diffusion probabilistic model prior which enables parallel prediction of Vector-Quantized tokens by using an unconstrained Transformer architecture as the backbone. During training, tokens are randomly masked in an order-agnostic manner and the Transformer learns to predict the original tokens. This parallelism of Vector-Quantized token prediction in turn facilitates unconditional generation of globally consistent high-resolution and diverse imagery at a fraction of the computational expense. In this manner, we can generate image resolutions exceeding that of the original training set samples whilst additionally provisioning per-image likelihood estimates (in a departure from generative adversarial approaches). Our approach achieves state-of-the-art results in terms of Density (LSUN Bedroom: 1.51; LSUN Churches: 1.12; FFHQ: 1.20) and Coverage (LSUN Bedroom: 0.83; LSUN Churches: 0.73; FFHQ: 0.80), and performs competitively on FID (LSUN Bedroom: 3.64; LSUN Churches: 4.07; FFHQ: 6.11) whilst offering advantages in terms of both computation and reduced training set requirements.

==> plots/churches_loss_comparison.csv <==
step,new,normed
5000,7.972784653,8.120309245
10000,7.632824538,7.903310882
15000,7.334914641,7.716089112
20000,7.135056353,7.54731186
25000,7.044073103,7.428201336
30000,6.982140693,7.336433099
35000,6.913561159,7.234175309
40000,6.868992382,7.208827706
45000,6.812789518,7.151481695
50000,6.812372341,7.105906012
55000,6.779122326,7.075126348
60000,6.750544614,7.030759117
65000,6.719114603,7.021728777
70000,6.691371103,6.981874059
75000,6.680428038,6.962812983
80000,6.665670764,6.957100126
85000,6.642463621,6.927262183
90000,6.630053354,6.90776773
95000,6.59976743,6.893253808
100000,6.61974279,6.873200605
105000,6.60673878,6.858729575
110000,6.590388432,6.856483999
115000,6.571223021,6.841864609
120000,6.573626144,6.823277063
125000,6.55296791,6.802198413
130000,6.552607395,6.817604394
135000,6.512726523,6.790010857
140000,6.53674281,6.795876616
145000,6.530069818,6.780002947
150000,6.515388497,6.785525393
155000,6.488056619,6.769741189
160000,6.498740504,6.769472642
165000,6.487710971,6.753053979
170000,6.47096144,6.733137075
175000,6.455506132,6.721124162
180000,6.470002955,6.738829355
185000,6.473466649,6.716619388
190000,6.460568501,6.697808482
195000,6.464309772,6.695358712
200000,6.459848007,6.714188343
205000,6.440110945,6.699146512
210000,6.439738641,6.686144302
215000,6.430091527,6.675731119
220000,6.445114156,6.675534618
225000,6.424852933,6.663272213
230000,6.42609505,6.662192997
235000,6.42293348,6.657102156
240000,6.426233148,6.659225807
245000,6.422289724,6.641061411
250000,6.397398057,6.645184511
255000,6.402684145,6.625176896
260000,6.408160546,6.624168514
265000,6.408262522,6.609997922
270000,6.405425081,6.627469073
275000,6.399790093,6.611991357
280000,6.412012405,6.60551235
285000,6.387635331,6.621870515
290000,6.373181087,6.592323439
295000,6.398326297,6.610161529
300000,6.38792458,6.594596888
305000,6.392561416,6.579496785
310000,6.390003391,6.595269266
315000,6.395178671,6.573259737
320000,6.373777675,6.572963677
325000,6.386756351,6.583117273
330000,6.377654265,6.570591155
335000,6.356486517,6.562915769
340000,6.365420897,6.564289634
345000,6.384368077,6.552906564
350000,6.360526373,6.557929176
355000,6.364616457,6.548628471
360000,6.380827276,6.559923345
365000,6.348778,6.548924723
370000,6.370963652,6.528579743
375000,6.365058916,6.538655828
380000,6.360201741,6.535235649
385000,6.341899063,6.532793309
390000,6.361429751,6.514485414
395000,6.34852732,6.507647745
400000,6.332551502,6.533245148

==> plots/ffhq_loss_comparison.csv <==
step,new,elbo
5000,8.00832843644279,8.08134420599256
10000,7.6578988797324,7.90833602905274
15000,7.34692597797939,7.6492641053881
20000,7.12843740531377,7.47370409761156
25000,6.94748539788382,7.45477363927024
30000,6.88295277118683,7.22865315232958
35000,6.77110642501286,7.16725675174168
40000,6.71593435832432,7.09540451731001
45000,6.62282544067928,6.97676784379142
50000,6.59415855884552,6.93253749779293
55000,6.55816830975669,6.92538268225534
60000,6.50795317445483,6.86938864980425
65000,6.48358419282096,6.78018766198839
70000,6.46548737662179,6.79244406904493
75000,6.44753707068307,6.74351037025452
80000,6.42347063813891,6.69838201863425
85000,6.41827232837677,6.66262108598437
90000,6.37755620070866,6.6417555141449
95000,6.36085490362985,6.64344333580562
100000,6.33800919124058,6.58314159120832
105000,6.3504190662929,6.65310650553022
110000,6.34018922942025,6.57139331817627
115000,6.32438401835305,6.5557054410662
120000,6.32084420544761,6.52022151061467
125000,6.31131101676396,6.50806251866477
130000,6.28788658959525,6.50766943182264
135000,6.28559407915388,6.4836804825919
140000,6.27194932324546,6.48560817854745
145000,6.27632014002119,6.46234843322209
150000,6.24212724072593,6.45843949181693
155000,6.25459527288164,6.43536718232291
160000,6.24511635575976,6.45500581400735
165000,6.22165286745344,6.41198910985674
170000,6.23622721535819,6.41395446913583
175000,6.21694571903774,6.39214807237898
180000,6.19998268127441,6.39659318651472
185000,6.19206228937422,6.37969473975045
190000,6.18031890119825,6.37918589455741
195000,6.20412912777492,6.38432774271284
200000,6.20285343851362,6.36497506822859
205000,6.14361409596035,6.36440016814641
210000,6.13659628050668,6.38154953479767
215000,6.14412605490003,6.4023480967113
220000,6.14891845498766,6.35727031162807
225000,6.11376358100346,6.34356614249093
230000,6.12586671216147,6.33007710729327
235000,6.1227353654589,6.32165446008955
240000,6.12967849527087,6.30770382131849
245000,6.13681216512408,6.30283899715969
250000,6.1206402533395,6.28710649285998
255000,6.10166466508593,6.29091199942998
260000,6.09560363428933,6.29377001285553
265000,6.09848760877337,6.30679556301662
270000,6.07144867965153,6.28702835423606
275000,6.12579458168575,6.30055859157017
280000,6.09318316187177,6.26294241973332
285000,6.08951956885202,6.26320784364428
290000,6.08374494756971,6.25614946297237
295000,6.09113376617432,6.24124317237309
300000,6.07528151988983,6.24083531992776
305000,6.02955686432975,6.23306478909084
310000,6.04754142420633,6.22736890588488
315000,6.03519611563001,6.22687266077314
320000,6.04898512159075,6.22268812792642
325000,6.05285964625222,6.21008698190962
330000,6.04089056900569,6.23794552053724
335000,6.05239863940648,6.25163086414337
340000,6.0419473872866,6.20321480751038
345000,6.0443181180954,6.19370186533247
350000,6.02313138076237,6.21588607447488
355000,6.02824253354754,6.18676875114441
360000,6.03332219055721,6.21331170627049
365000,6.02507523059845,6.18333125727517
370000,6.03242682593209,6.19425212247031
375000,5.99706462655749,6.18876166275569
380000,6.02539585794721,6.18163063253675
385000,6.03680773530688,6.18452697549547
390000,6.0211549104963,6.19531091417585
395000,6.02994060448238,6.17249696935926
400000,6.02692674977439,6.17940264701843

